Approximation and Uncertainty Quantification of Systems with Arbitrary Parameter Distributions using Weighted Leja Interpolation

Approximation and uncertainty quantification methods based on Lagrange interpolation are typically abandoned in cases where the probability distributions of one or more {system} parameters are not normal, uniform, or closely related {distributions}, due to the computational issues that arise when one wishes to define interpolation nodes for general distributions. This paper examines the use of the recently introduced weighted Leja nodes for that purpose. Weighted Leja interpolation rules are presented, along with a dimension-adaptive sparse interpolation algorithm, to be employed in the case of high-dimensional input uncertainty. The performance and reliability of the suggested approach is verified by four numerical experiments, where the respective models feature extreme value and truncated normal parameter distributions. Furthermore, the suggested approach is compared with a well-established polynomial chaos method and found to be either comparable or superior in terms of approximation and statistics estimation accuracy.

==> plot_data/borehole_lar.txt <==
10,5,11.54469061140951,133.3549431142976,16.08089103272049,0.05832127770917175,0.41820811872851,0.03218570905982676
20,7,3.725595085036458,51.44733865791341,5.498671289025356,0.006678849469144316,0.04170519194885437,0.06129104442471032
30,8,3.298868184381503,47.22706086857346,4.790231473271237,0.0006049165856107702,0.02652125591701469,0.02842730679098809
40,19,1.272644900457946,26.33160407567834,1.800132212699512,0.0006234520874644737,0.02074229968392011,0.004474262993854692
50,29,0.9066638720645109,30.13002908710973,1.505085585913717,0.002422453113410506,0.01092558263239093,0.000699610609273861
60,42,0.5911757773639122,24.29248127290427,1.008996289967255,0.001495125726572018,0.007610522893296385,0.0001198474719943703
70,27,0.5594253534278505,18.26309223659965,0.9588296417671126,0.001025027886663505,0.001371821561252495,0.0003917689484695296
80,28,0.4145467989728891,13.89827558737781,0.7547502434820507,0.001080186792318504,0.001981792840936302,0.0003540540461931121
90,27,0.3942331163151849,13.35326970264086,0.7019159874983365,0.001038106603311683,0.004150220761953969,0.0002706253053328009
100,77,0.1518002407933065,5.814022956111643,0.233246464669806,8.866863838102996e-05,0.00162458145031054,9.471362575701064e-06
200,56,0.04635138701755154,3.262468777344878,0.07871176023791557,5.903433735268872e-05,0.0002058545746447233,5.526696116321038e-06
300,154,0.02143431960439313,2.038599485981166,0.04466756905624963,5.582159088256711e-05,0.0004593658795252179,7.047043722987927e-07
400,125,0.01670967619018337,1.666158899283175,0.03256958330836127,5.768298676580425e-06,8.019783373767927e-05,4.13807848571272e-07
500,247,0.009071253674001604,1.223964643960898,0.02024862562910101,1.20763225399972e-06,4.601431061830797e-05,7.26870509058726e-08
600,221,0.008070534959595102,0.827510185329885,0.01651244170895103,3.191577652324286e-06,5.92552916579331e-05,1.005515749096043e-07
700,270,0.007023348292984986,1.247236002114008,0.01753122002191377,9.396475957023116e-07,2.638164777710271e-05,7.96335362294557e-08
800,236,0.006255127166872075,1.135803418254056,0.01580405541114024,2.820444803508395e-06,3.321386610412239e-05,9.756918221367766e-08
900,327,0.005157292465992765,0.5474604625062227,0.01148395392177618,2.473518360171162e-06,3.038889807950093e-06,4.074593157799959e-08
1000,217,0.005393049854427898,1.173357526112852,0.01361759749537383,3.054349640154576e-06,1.73165519334584e-05,9.669528632871628e-08


==> plot_data/borehole_leja.txt <==
1.000000000000000000e+01 2.944299177682709878e+00 6.048422767071534167e+01 4.367803510129293798e+00 8.624609455589425655e-03 3.108467172724439509e-01 4.005092761148694791e+01 2.999999999999999889e-01
2.000000000000000000e+01 1.034171709782724102e+00 2.223515094541590997e+01 1.579391912694149580e+00 2.315621086350387798e-04 7.250485233163958543e-02 2.789729684713294233e+01 3.499999999999999778e-01
3.000000000000000000e+01 2.649804528840498663e-01 1.007199184814135151e+01 4.571780796140474945e-01 3.652632487123188090e-05 5.306256628789250696e-02 1.603843999653999219e+01 4.000000000000000222e-01
4.000000000000000000e+01 1.135262005157040704e-01 3.681404285988207903e+00 1.887990193247816861e-01 2.364503413831168990e-04 2.884774253677237568e-02 6.259528420452831199e+00 5.500000000000000444e-01
5.000000000000000000e+01 5.751652609135810001e-02 1.615050087072120277e+00 8.228814993718794324e-02 2.364503413833106459e-04 2.884774253677366632e-02 1.792646447939816312e+00 6.800000000000000488e-01
6.100000000000000000e+01 4.522783917957455546e-02 1.042309128346971647e+00 6.583409317572058717e-02 1.488960076782748238e-04 3.085886197147669555e-02 1.360828589020520951e+00 6.557377049180327377e-01
7.400000000000000000e+01 3.722513895798688910e-02 7.932451114352261357e-01 5.447673304027008528e-02 4.882813777403983101e-05 3.351094770281018431e-02 9.700687779778256470e-01 6.486486486486486847e-01
8.400000000000000000e+01 3.246736782191717713e-02 5.135219946087943299e-01 4.695871769323284317e-02 1.578066633040464814e-04 3.340794855830939852e-02 9.103258167334935536e-01 6.190476190476190688e-01
9.000000000000000000e+01 2.161161485362409623e-02 4.833501841808924837e-01 3.420620342115623241e-02 7.650171614198424016e-06 2.836429627575470097e-02 7.375583901319480162e-01 6.333333333333333037e-01
1.010000000000000000e+02 1.810708518902415243e-02 4.265617511373989146e-01 2.774166210890397985e-02 1.301681153005445378e-05 2.723438913766544275e-02 6.237190646296646435e-01 6.633663366336634004e-01
2.000000000000000000e+02 6.484075001711700828e-03 1.615714378325492362e-01 1.047799603886783414e-02 1.386156282807446164e-05 2.823669977740401321e-02 3.885037849633459217e-01 6.650000000000000355e-01
3.010000000000000000e+02 3.835562921260795340e-03 1.416651482431063869e-01 6.992629914042306459e-03 1.281997180728002060e-05 2.600326917869909618e-02 2.427664020995816685e-01 7.475083056478405430e-01
4.000000000000000000e+02 2.411383862572163451e-03 1.136283005821994152e-01 4.141207550196773605e-03 1.798853936576126004e-06 2.593466658560131949e-02 2.292578665016069550e-01 7.724999999999999645e-01
5.000000000000000000e+02 1.843589101210818017e-03 6.238011813314869869e-02 3.105002523131086128e-03 2.936331685154995602e-07 2.598227888392478160e-02 1.679285759821613766e-01 8.020000000000000462e-01
6.020000000000000000e+02 1.607308651199865950e-03 4.929492785012712375e-02 2.814213093441256339e-03 2.524795737938127579e-06 2.559703390091031677e-02 1.382028246893654000e-01 7.973421926910299051e-01
7.000000000000000000e+02 1.035714822422513417e-03 4.437686151501907261e-02 2.071220922982676318e-03 2.583693612673930802e-06 2.552294850931492373e-02 1.226587463659463140e-01 8.185714285714286165e-01
8.000000000000000000e+02 9.447215756821593152e-04 4.498102009983995231e-02 1.853945857052188406e-03 2.371168424263011006e-06 2.543583409140233800e-02 1.057363912116890958e-01 8.362500000000000488e-01
9.000000000000000000e+02 7.499250022853651753e-04 4.746286852781622656e-02 1.660086116916213977e-03 2.215815671151251515e-06 2.544231070852352380e-02 9.563628954551717243e-02 8.355555555555556069e-01
1.000000000000000000e+03 7.270804662211364155e-04 4.821272860891667733e-02 1.630350447338771739e-03 1.984176083197383825e-06 2.546743592857571292e-02 8.174586187510080038e-02 8.449999999999999734e-01


==> plot_data/cv_results_wg_debye2_dali.txt <==
1.600000000000000000e+01 1.603464376457391927e-02 1.658122313495278286e-03
2.200000000000000000e+01 4.164528233988329387e-03 3.789949989638293653e-04
3.200000000000000000e+01 3.035255962314409306e-03 2.114740247799571542e-04
4.100000000000000000e+01 1.342619926779253792e-03 1.115395689375753188e-04
5.600000000000000000e+01 1.003804575417821532e-03 7.300824574181319978e-05
6.500000000000000000e+01 9.685331321485080025e-04 5.487339634873116006e-05
7.500000000000000000e+01 1.023081751992560573e-03 3.556969606786245864e-05
8.000000000000000000e+01 8.063009374783824956e-04 3.063881889886510036e-05
9.400000000000000000e+01 4.231056687162282337e-04 2.608065783551392078e-05
1.000000000000000000e+02 3.566550357637920943e-04 2.022434000812208872e-05
2.000000000000000000e+02 1.174316260416918833e-04 6.060645130208498073e-06
3.060000000000000000e+02 1.236089035639709177e-04 4.267356497191684465e-06
4.000000000000000000e+02 8.161865069233886771e-05 2.745428758171565182e-06
5.000000000000000000e+02 8.255076135635364132e-05 2.464421138571938126e-06
6.000000000000000000e+02 5.813434300605546667e-05 1.826790685831030389e-06
7.010000000000000000e+02 3.751988311939680187e-05 1.407576925640590396e-06
8.000000000000000000e+02 3.732002524853283987e-05 1.331794380899859900e-06
9.010000000000000000e+02 2.664388762546598954e-05 9.688299397179832601e-07
1.001000000000000000e+03 1.689350068004302763e-05 8.750918209100758831e-07


==> plot_data/meromorphic_lar.txt <==
10,3,0.03037640345699929,0.5769129315611043,0.04972793040724787,0.01512141105760343,0.3155501599907984,0.053484843421523
20,4,0.03023019125726341,0.5290648690249098,0.04575572871474471,0.01032191355777863,0.09158148492663398,0.03050074118746551
30,5,0.02407753708584082,0.4853880331804445,0.03974063817389266,0.011116004854544,0.04940671980058401,0.02256619168743633
40,7,0.01169024051264494,0.3503713853924577,0.01974044165736832,0.002418184412569583,0.1287533879907984,0.005919862284482731
50,23,0.009496684055661314,0.4029189490215748,0.0202269043197208,0.003051787575518667,0.1290294947001241,0.0008244260007888969
60,26,0.008317264994851841,0.323682307099364,0.01611931356385132,0.001968625860076406,0.1014219955139438,0.001321478817461072
70,36,0.0047227669542407,0.1812700579113162,0.008861731482065191,0.0005966410142639751,0.0306552240546791,0.0007324515299762785
80,37,0.005499201620497759,0.2036880328636943,0.00970944104390377,0.0003345015401829203,0.04249748843223146,0.0005442528397099319
90,24,0.005044170785177477,0.2148307495530024,0.009293595159943904,0.0005262743020723444,0.04486786170103436,0.0007532344771868077
100,51,0.00278234798965486,0.1855375773204331,0.006000167239475494,0.0006890601576843396,0.02443809301503643,0.0002319742046916198
200,59,0.00185719314090226,0.1435523408079018,0.004551683019612036,0.0005269520686954128,0.0188249780213775,0.0001071852579691951
300,124,0.001468250388449708,0.1416189840636062,0.003621583076321278,0.0002795936377037615,0.01235417471271404,5.866459998014788e-05
400,119,0.0007494480300677536,0.09880702341042524,0.002154042242854891,0.0001396604695610639,0.006233534435889001,1.925211395566907e-05
500,153,0.0006752309103741141,0.100160592015506,0.002086984291960186,0.0001564145362459671,0.006496785315246848,1.636587931589185e-05
600,182,0.0004728410167130262,0.07492253491361689,0.001571856305150523,0.0001332915938935019,0.004309560218282409,1.240354224810508e-05
700,158,0.000425996133330438,0.06589569085796598,0.001266832029627469,0.000106594344858115,0.002964793631114163,6.965564308393302e-06
800,276,0.0002747190104481426,0.05462529111505221,0.0009573766114671285,6.774559518863995e-05,0.002675395715690558,2.740703133846463e-06
900,337,0.0002575840398733406,0.05008066674926659,0.0008724465937197565,5.655417562376766e-05,0.002555804203551224,2.843340997990313e-06
1000,440,0.0001977483270289172,0.04280387490261583,0.0007042810869465158,4.371055860251656e-05,0.001816896374910957,1.355021652073655e-06


==> plot_data/meromorphic_leja.txt <==
1.700000000000000000e+01 7.440241399463051741e-02 4.493101481707595379e-01 8.539257548899996386e-02 5.783710196573047663e-02 2.049247377571993489e+00 1.708621294172891769e-01 1.176470588235294101e-01
2.100000000000000000e+01 1.184656223965607595e-02 2.501354934800419372e-01 1.618991758191817149e-02 7.129324702179805004e-03 4.715856491804539252e-01 9.974364214116260285e-02 2.380952380952380820e-01
3.200000000000000000e+01 4.352998203581056810e-03 6.287098491761344832e-02 6.434031512004036168e-03 2.854530285171217457e-03 3.337192750604568020e-02 4.349116157473087441e-02 4.375000000000000000e-01
4.000000000000000000e+01 2.308946327624120196e-03 6.611078620759269775e-02 3.836329352441882837e-03 5.402592849143408914e-04 9.185419134657177298e-02 4.308240646580574484e-02 4.500000000000000111e-01
5.000000000000000000e+01 2.264759606730037608e-03 2.138124063713275902e-02 3.132159197984895217e-03 1.772521382720355617e-03 1.958438928525202405e-01 1.619394389761052988e-02 5.999999999999999778e-01
6.000000000000000000e+01 1.453352267074037134e-03 2.016465375683185179e-02 2.210271652739346279e-03 6.256585660354320325e-04 1.021461688781560989e-01 1.491758137324683542e-02 5.999999999999999778e-01
7.200000000000000000e+01 1.469058993091574552e-03 1.978655186625832840e-02 2.166184937146633984e-03 1.130364872030086617e-03 1.322252872385454026e-01 9.402336540652367347e-03 6.250000000000000000e-01
8.200000000000000000e+01 1.006019916787749156e-03 9.627074293143911277e-03 1.236393507338346591e-03 5.882390593139975648e-04 8.100834915276944326e-02 9.802313821151265039e-03 6.097560975609755962e-01
9.000000000000000000e+01 4.667349716642076518e-04 1.000740834337077168e-02 6.850064776023102875e-04 6.937272375824337278e-05 1.084082126642736850e-02 7.486137559580052780e-03 6.333333333333333037e-01
1.000000000000000000e+02 5.460645791701856282e-04 7.127652631665926108e-03 7.934488409251330048e-04 3.286720076697541141e-04 3.343096672056252577e-02 5.326739771725264028e-03 6.800000000000000488e-01
2.000000000000000000e+02 1.415385264761978687e-04 1.812607427224666168e-03 2.331277085291748037e-04 9.034283119559143721e-05 1.214151118736976273e-02 1.650411307815291551e-03 7.399999999999999911e-01
3.000000000000000000e+02 4.891351669534712963e-05 8.514578750415946473e-04 8.088039465154883841e-05 8.642325718487730619e-06 1.418471205880457355e-03 7.598326169149238751e-04 7.933333333333333348e-01
4.000000000000000000e+02 4.655082432541531376e-05 5.640058001306069713e-04 7.475350331827947733e-05 2.156784374382438282e-05 2.031949776031149839e-03 3.976616297591828442e-04 8.249999999999999556e-01
5.000000000000000000e+02 1.462414628493696080e-05 3.256532621138674699e-04 2.431580540048293952e-05 8.148713003398231120e-06 9.666766766513184986e-04 2.638164747145177458e-04 8.020000000000000462e-01
6.000000000000000000e+02 9.916735927174683446e-06 2.386419890967328428e-04 1.819788936636438642e-05 4.459311284449299817e-06 4.040029037135640911e-04 1.957656599216317517e-04 8.183333333333333570e-01
7.020000000000000000e+02 6.991072731190468216e-06 1.841348704607614906e-04 1.318531036634021619e-05 1.788532738115284540e-07 9.764204933002866658e-05 1.346043396833751515e-04 8.347578347578347158e-01
8.000000000000000000e+02 5.209445733448984456e-06 1.127131316513985126e-04 8.734102289897426421e-06 1.835876831825114902e-06 3.072968242396471091e-04 9.358600446207621104e-05 8.425000000000000266e-01
9.020000000000000000e+02 5.078046669770666270e-06 1.032641760205788017e-04 8.211863893675479435e-06 3.022883571620068044e-06 4.007994109072506852e-04 7.199842079541607376e-05 8.514412416851441234e-01
1.000000000000000000e+03 2.870677802677236347e-06 1.098366803571337869e-04 4.999921285176559998e-06 1.103054623883231862e-06 1.426479987810923961e-04 5.904638204301537741e-05 8.449999999999999734e-01


==> plot_data/moments_relerr_wg_debye2_dali.txt <==
1.600000000000000000e+01 4.458299027036699037e-03 1.000000000000000000e+00
2.200000000000000000e+01 5.146883734790865406e-04 8.086768849227909950e-02
3.200000000000000000e+01 6.543652798737734490e-05 3.659675185808020786e-02
4.100000000000000000e+01 2.902488583769767807e-05 1.971640423045334378e-02
5.600000000000000000e+01 2.253138172204594513e-05 1.394229057391143181e-02
6.500000000000000000e+01 1.137695888885506666e-05 1.260031362022248289e-02
7.500000000000000000e+01 4.727207520088386610e-06 1.143816797367352284e-02
8.000000000000000000e+01 7.470614618133741818e-06 1.226647305663789225e-02
9.400000000000000000e+01 6.244712779320836163e-06 2.592234962184709196e-03
1.000000000000000000e+02 6.244712779320836163e-06 2.592234962217641187e-03
2.000000000000000000e+02 1.648205849119849753e-06 1.983068403206195585e-03
3.060000000000000000e+02 1.667056492198692787e-06 1.519346039791918653e-03
4.000000000000000000e+02 1.513888629874649783e-06 1.071152989180604309e-03
5.000000000000000000e+02 1.548845963617060401e-06 1.037931336509644552e-03
6.000000000000000000e+02 5.013436718886049969e-07 2.029055575139725924e-04
7.010000000000000000e+02 1.230283502014513619e-07 5.917817866705873595e-05
8.000000000000000000e+02 7.620344148714952844e-08 4.662600433952182166e-05
9.010000000000000000e+02 2.625338693996033966e-09 1.869764983458202648e-05
1.001000000000000000e+03 1.038952202904549485e-08 2.196299012623544340e-05


==> plot_data/steel_column_lar.txt <==
10,7,16.54631680775046,124.4045714923788,21.35360319943301,0.003260984586988985,0.03508962516403889,0.001462506108255188
20,9,2.741213686635481,65.71269167717929,4.142726811700208,0.00230042340942146,0.006776774826881411,0.007821467447670174
30,9,2.895475988205428,67.62527034732739,4.442135193940859,0.002663084710945809,0.01820467760193301,0.006261290781448162
40,25,2.157759115766795,41.76461561071164,3.492034885309722,0.0002758117239309323,0.0726537104543839,0.0007780114808302932
50,26,0.7556660783421747,19.94399481239395,1.164281845370087,0.0003021287750046979,0.00966247581305669,0.0003511151795055163
60,28,0.575615161226439,21.37586858685225,0.9206251804867821,9.805866571716379e-06,0.003850314861311174,0.0002163821043181202
70,24,0.5139901721902908,19.54705974326679,0.8474937761906577,0.0001090373638280342,0.006819352872285932,0.0001817093439256779
80,21,0.4746924131278644,11.7259459390033,0.6822795242571463,0.0002748963287633699,0.001520697571659217,0.0002431080202547029
90,26,0.4489607093612334,12.84243231756341,0.6768910840851009,0.0001960417362765092,0.000726819951898772,0.0002087871249628749
100,24,0.3798999079188088,13.41623173959712,0.5692260627808121,0.0001432637707759492,0.0009474060090859133,0.0002326646205035745
200,105,0.1186296137416387,9.012243513722709,0.2173710410970201,9.016369522176705e-07,0.0009449858969412692,3.834290319615184e-06
300,77,0.08355845240654791,6.745953452730241,0.1621059256093886,1.986016126510862e-05,0.0004848667063214964,4.824191827066064e-06
400,112,0.05339097427131543,6.645720590627747,0.105621405357642,1.040839172367014e-05,0.000186681827187863,3.265102860972749e-06
500,207,0.02971690123576773,3.275132346126043,0.0681851061444762,2.165028356292902e-06,0.0003153010521650233,4.846810588628409e-07
600,273,0.0185014751449014,2.10645564553932,0.04280872489982313,7.664795951265877e-06,0.0001015044526335654,1.661805792663651e-07
700,241,0.01775826370041544,2.371627497565846,0.04503737581666736,8.26706780429023e-06,0.0001832837809618914,1.801059698785622e-07
800,229,0.01608654468832738,2.489019079431259,0.04154915434264218,6.461913674010636e-06,0.0001351086901620043,1.871084855015089e-07
900,281,0.01271079228743525,1.954463292702584,0.03029852096279784,5.079575543346827e-06,7.246183986038183e-05,1.190011659265764e-07
1000,306,0.01222120148264146,1.611525291731041,0.02870800586974081,3.516980391020088e-06,4.728250549471093e-05,9.494367463143066e-08


==> plot_data/steel_column_leja.txt <==
1.100000000000000000e+01 1.954951248201260228e+01 1.047809582643278645e+02 2.452621297510476239e+01 6.187610670496368134e-03 5.596918926713948750e+00 2.388787634184166393e+02 1.818181818181818232e-01
2.100000000000000000e+01 1.018232732725935108e+01 6.770247499122075396e+01 1.312692136614212579e+01 2.073255254974312387e-02 1.410505918511572698e+00 7.585588821082228606e+01 2.857142857142856984e-01
3.000000000000000000e+01 3.501298298558805921e+00 2.986768297924018611e+01 4.567938560076729715e+00 1.264025090001637090e-02 5.560102056626480271e-01 5.792450159050900993e+01 3.666666666666666408e-01
4.000000000000000000e+01 3.104315527857715029e+00 1.544895959082381864e+01 3.792959245971471827e+00 1.238413598936442123e-02 5.163231733814762636e-01 3.601761156136839759e+01 4.000000000000000222e-01
5.700000000000000000e+01 1.488252024052640232e+00 1.524539711323245683e+01 2.018731186930454058e+00 4.442236832500109228e-03 3.838217537649205591e-01 3.582795625148197871e+01 3.508771929824561209e-01
6.000000000000000000e+01 1.472884146155113649e+00 1.506641276159376730e+01 2.003900674076780852e+00 4.333731252059867291e-03 3.602189909405173474e-01 3.193211164424789672e+01 3.833333333333333592e-01
7.100000000000000000e+01 1.635387334214084776e+00 2.229306178133583671e+01 2.440020213435488916e+00 4.060639716231940512e-03 3.492417129840826862e-01 3.496009391553619139e+01 3.521126760563380031e-01
8.100000000000000000e+01 5.821880373026876443e-01 1.109696167530790945e+01 9.113906268941603939e-01 2.473276319835809043e-04 1.501627868855100884e-02 3.168995591180991767e+01 3.950617283950617065e-01
9.000000000000000000e+01 6.662021506206771138e-01 1.009164126801630346e+01 1.003169084464509586e+00 4.225534026464546349e-04 2.066751037621403220e-01 2.069347536374242935e+01 5.000000000000000000e-01
1.000000000000000000e+02 5.318484528787649213e-01 8.523114503362108962e+00 7.546071927956127245e-01 1.345075790643183783e-04 1.456522119164388174e-01 1.841342307643386533e+01 5.200000000000000178e-01
2.000000000000000000e+02 1.353608063161048924e-01 1.853800682454107118e+00 1.850501270514905428e-01 1.330544926730736332e-04 1.940961873164844809e-01 7.961574202802488287e+00 6.400000000000000133e-01
3.000000000000000000e+02 8.888479260483361788e-02 1.584556274710024582e+00 1.263570206621394965e-01 3.368503599810660220e-05 1.841874808072411496e-01 4.983622194199838873e+00 6.866666666666666474e-01
4.000000000000000000e+02 5.587573109982305053e-02 9.437930020753242388e-01 8.267540683381485733e-02 1.204142923085603213e-04 1.753511928379713758e-01 3.786626886547315607e+00 7.025000000000000133e-01
5.000000000000000000e+02 3.292565509841846594e-02 1.050817000332386897e+00 5.046561039688687855e-02 1.539989333630145067e-05 1.947419551192222653e-01 2.562125473088682881e+00 7.580000000000000071e-01
6.010000000000000000e+02 2.642619569320014614e-02 7.529464070237708029e-01 3.780186462344683335e-02 1.344296939902952538e-05 1.945277249343388692e-01 1.997006138197370717e+00 7.720465890183028090e-01
7.000000000000000000e+02 1.764080626554767259e-02 5.109435123236210075e-01 2.542212735841867591e-02 1.197490249823905373e-05 1.942215610107400348e-01 1.485744299103657795e+00 8.014285714285713791e-01
8.010000000000000000e+02 1.561558198344735991e-02 4.372048256165328439e-01 2.394235952447054325e-02 1.676251149765235567e-05 1.958673244373190792e-01 1.166045346476622058e+00 8.227215980024968900e-01
9.000000000000000000e+02 1.114783879390597067e-02 2.886171154392940252e-01 1.769728000384212727e-02 1.766947162582754385e-06 1.934431419602469782e-01 9.542614437666401273e-01 8.333333333333333703e-01
1.002000000000000000e+03 7.811194545816206071e-03 3.396297615809231729e-01 1.220680798248545938e-02 2.529442495017570396e-06 1.934949717625175369e-01 8.079965475070594039e-01 8.413173652694611038e-01


==> plot_data/wg_debye2_lar.txt <==
10,6,0.08445667519037681,0.01776393510012182,0.002461226742274946,0.3283096107238145
20,13,0.01933720249423226,0.002069862886957817,0.001930075834295433,0.05401239522983782
30,13,0.01948737197741751,0.001262060139556499,0.001585228070790937,0.01819208188588204
40,11,0.01947324135850514,0.001205030324062343,0.001190210828743386,0.02653044854330321
50,14,0.01393412438120795,0.001111977729097754,0.0008060362585956237,0.03164503902896339
60,18,0.01452864176852531,0.001043399861493079,0.0003479483808956589,0.01016709678071122
70,38,0.004889468159741173,0.0003623895468084295,0.000179996351269632,0.006083615257834974
80,79,0.004368867140893351,0.0003441772929514591,6.845412336881095e-05,0.006190784060140025
90,41,0.004609211955776071,0.0002344405036438504,3.60872075348744e-05,0.00689340975687229
100,51,0.004392515377231399,0.0002129263124604491,3.728049456882229e-05,0.008073340222728105
200,82,0.002535796618536534,9.25225831854566e-05,2.882850305490251e-05,0.003158196878236758
300,132,0.00103406410498591,3.350819333655039e-05,1.422666951235592e-05,0.001041727822559814
400,116,0.001126815450713747,2.830982335733228e-05,1.103869366190441e-05,0.0007343772649483508
500,253,0.001214817452591388,2.160634059220624e-05,5.239253522164028e-06,0.0006147297262082173
600,243,0.0009872908882647136,1.792620682182175e-05,3.611056484136764e-06,0.0002988375240839229
700,307,0.001128189328814422,1.679776750801629e-05,4.242898654238159e-06,0.0004409085578564728
800,434,0.0003518836235982259,8.119781902988875e-06,1.542787693987488e-06,0.0001068594363188186
900,405,0.0004830167613870673,7.73126173300125e-06,1.09784047712749e-06,0.0001417753637172679
1000,475,0.0004408663343299368,7.359169148149027e-06,1.474080061502515e-06,9.894548883972645e-05

